New Avenues for Thermal Inversions in hot Jupiters

Thermal emission spectra of hot Jupiters have led to key constraints on thermal inversions (or 'stratospheres') in their atmospheres with important implications for their atmospheric processes. Canonically, thermal inversions in hot Jupiters have been suggested to be caused by species such as TiO and VO which have strong visible opacity to absorb incident starlight. We explore two new avenues for thermal inversions in hot Jupiters, exploring both the visible and infrared opacities in their atmospheres. Firstly, by exploring a range of metal-rich species we find that four species (AlO, CaO, NaH and MgH) provide visible opacities comparable to TiO/VO and can cause strong inversions with reasonable abundances. Secondly, we show that a low infrared opacity caused by a low H$_2$O abundance, e.g. through a C/O~1, can also lead to strong thermal inversions even with low abundances of the visible absorbers mentioned above. We find that increasing the C/O ratio towards unity requires almost 2 orders of magnitude lower abundances for the visible absorbers in order for an inversion to form. Finally, we explore the thermal inversion in WASP-121b and find that it can be explained by all the visible absorbers listed above for different C/O ratios. Our study demonstrates the importance of both the refractory and volatile species in governing the physicochemical processes in hot Jupiter atmospheres. Spectroscopic observations in the visible have the potential to detect the newly proposed refractory species that can cause thermal inversions in addition to TiO and VO.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
